A Bayesian semiparametric Archimedean copula

An Archimedean copula is characterised by its generator. This is a real function whose inverse behaves as a survival function. We propose a semiparametric generator based on a quadratic spline. This is achieved by modelling the first derivative of a hazard rate function, in a survival analysis context, as a piecewise constant function. Convexity of our semiparametric generator is obtained by imposing some simple constraints. The induced semiparametric Archimedean copula produces Kendall's tau association measure that covers the whole range $(-1,1)$. Inference on the model is done under a Bayesian approach and for some prior specifications we are able to perform an independence test. Properties of the model are illustrated with a simulation study as well as with a real dataset.

==> ResumenGeneral.csv <==
Copula,Parameter,Type,Size,25Tau,Mtau,975Tau,RealTau,Norm,LPML
Producto,-,Exp-1,20,-0.048761522,-0.0065786138,0.0397231445,0,0.0135637739,-0.637125073
AMH,0.7,Log-14.5,10,0.1221899039,0.1645691897,0.226108918,0.1954,0.0517072007,12.8382067483
AMH,-0.7,Log-6,10,-0.1934675695,-0.1198392692,-0.0005787822,-0.134,0.0343569082,2.392816939
Clayton,1,Log-6,10,0.183210854,0.3053232263,0.3572235715,0.3333,0.043572586,33.03882196
Clayton,-0.8,Exp-0.8,20,-0.6734749143,-0.6257062486,-0.577507185,0.6666,0.0238228077,159.52357658

